The Role of Feedback Alignment in Self-Distillation

Conditioning a language model on additional context, such as feedback on a previous attempt, typically improves its response. Self-distillation trains the model to retain this improvement when the context is not present. The method works by matching the model's output distribution under two settings: a student that sees only the question, and a self-teacher that also sees the context. What the model learns therefore depends on what context the self-teacher receives, yet the design of this context remains largely unexplored. We study context design for self-distillation by training a solver on feedback from a frozen critic. We compare three conditions: (i) a binary reward (GRPO), (ii) the reference solution, and (iii) a step-by-step critique aligned to the solver's reasoning trace. Step-aligned critique yields the largest gains, outperforming GRPO by 16.11 points and reference-solution-conditioned self-distillation by 5.27 points (Avg@12). Per-token advantage analysis reveals why: step-aligned feedback targets only the tokens where reasoning fails, leaving correct behavior intact. Conditioning on the reference solution, by contrast, pressures the model to change its behavior at every token (even correct steps) because an alternative derivation inevitably differs in phrasing and approach. This suggests that structural alignment between feedback and the solver's reasoning is a key driver of self-distillation effectiveness.

==> samples/ex1/critique.txt <==
### Summary
Step 1: Correct.
Step 2: Correct.
Step 3: Correct.
Step 4: Correct.
Step 5: Correct.

# Your solution is fully correct.
---
We are given the functional equation:

$$
f(2m + 2n) = f(m)^{2021} f(n)^{2021}
$$

for all $ m, n \in \mathbb{Z}_{>0} $, and we are to find all functions $ f : \mathbb{Z}_{>0} \to \mathbb{Z}_{>0} $ satisfying this.

---

### Step 1: Try simple functions

Let's try simple functions like constant functions, linear functions, or exponential functions.

#### Try: $ f(n) = c $, a constant.

If $ f(n) = c $, then:

$$
f(2m + 2n) = c = c^{2021} \cdot c^{2021} = c^{4042}
$$

This implies $ c = c^{4042} $, which is only true if $ c = 1 $, since $ c \in \mathbb{Z}_{>0} $.

So $ f(n) = 1 $ is a possible solution.

Check:

$$
f(2m + 2n) = 1, \quad f(m)^{2021} f(n)^{2021} = 1^{2021} \cdot 1^{2021} = 1
$$

So this satisfies the equation.

#### Try: $ f(n) = n^k $ for some exponent $ k \in \mathbb{Z} $.

Then:

$$
f(2m + 2n) = (2m + 2n)^k = (2(m + n))^k = 2^k (m + n)^k
$$

On the other hand:

$$
f(m)^{2021} f(n)^{2021} = (m^k)^{2021} (n^k)^{2021} = (mn)^{2021k}
$$

So the equation becomes:

$$
2^k (m + n)^k = (mn)^{2021k}
$$

This is not generally true for all $ m, n $. So $ f(n) = n^k $ is not a solution unless $ k = 0 $, which gives $ f(n) = 1 $.

---

### Step 2: Consider functional equations with exponents

We notice that the equation has a multiplicative structure. Let's try to analyze the form of $ f $.

Define:

$$
f(n) = g(n)^{2021}
$$

Then:

$$
f(2m + 2n) = g(2m + 2n)^{2021}
$$

On the other hand:

$$
f(m)^{2021} f(n)^{2021} = [g(m)^{2021}]^{2021} [g(n)^{2021}]^{2021} = g(m)^{2021^2} g(n)^{2021^2}
$$

So the equation becomes:

$$
g(2m + 2n)^{2021} = g(m)^{2021^2} g(n)^{2021^2}
$$

This is a functional equation for $ g $. It's similar in form to the original one, but with the exponent $ 2021^2 $ instead of $ 2021 $. So the structure is consistent.

We can iterate this and try to find a function $ g $ such that this holds.

---

### Step 3: Try $ g(n) = 1 $ for all $ n $

Then:

$$
g(2m + 2n) = 1, \quad g(m)^{2021^2} g(n)^{2021^2} = 1^{2021^2} \cdot 1^{2021^2} = 1
$$

So this works. Then:

$$
f(n) = g(n)^{2021} = 1^{2021} = 1
$$

Thus, $ f(n) = 1 $ is a solution.

---

### Step 4: Uniqueness

Suppose there is another function $ f $ satisfying the condition.

Suppose $ f(n) \neq 1 $ for some $ n $.

Let's try $ f(1) \neq 1 $. Then we can define $ f(2m + 2n) = f(m)^{2021} f(n)^{2021} $, which is a multiplicative function in $ m, n $, but not necessarily additive.

If we consider the form of the function, we can try to look for functions that are multiplicative or power functions.

Suppose $ f(n) = c^{\alpha(n)} $, with some function $ \alpha(n) $.

Then the equation becomes:

$$
f(2m + 2n) = c^{\alpha(2m + 2n)} = f(m)^{2021} f(n)^{2021} = (c^{\alpha(m)})^{2021} (c^{\alpha(n)})^{2021} = c^{2021\alpha(m) + 2021\alpha(n)}
$$

So:

$$
\alpha(2m + 2n) = 2021(\alpha(m) + \alpha(n))
$$

This is a recursive functional equation. It implies that $ \alpha(n) $ must be linear in the binary representation of $ n $. This is possible only if $ \alpha(n) = k \cdot \log_2 n $, which is not in $ \mathbb{Z}_{>0} $ unless $ k = 0 $.

So the only solution is:

$$
\alpha(n) = 0 \Rightarrow f(n) = 1
$$

---

### Final Answer:

$$
\boxed{f(n) = 1}
$$

==> samples/ex1/problem.txt <==
Let $\mathbb{Z}_{>0}$ be the set of positive integers. Find all functions $f : \mathbb{Z}_{>0} \rightarrow \mathbb{Z}_{>0}$ such that
$$f(2m+2n)=f(m)^{2021}f(n)^{2021}$$
for all $m,n \in \mathbb{Z}_{>0}$.

==> samples/ex1/reference.txt <==
To solve the functional equation \( f(2m + 2n) = f(m)^{2021} f(n)^{2021} \) for all positive integers \( m \) and \( n \), we proceed as follows:

1. **Initial Substitution and Simplification:**
   - Set \( m = n \). Then the equation becomes:
     \[
     f(4m) = f(m)^{4042}
     \]
   - This indicates that \( f \) at even arguments can be expressed in terms of \( f \) at smaller arguments.

2. **General Form Analysis:**
   - For any positive integers \( m \) and \( n \), the argument \( 2m + 2n = 2(m + n) \). Thus, \( f(2(m + n)) = f(m)^{2021} f(n)^{2021} \).
   - Consider \( m = 1 \) and vary \( n \):
     - For \( n = 1 \):
       \[
       f(4) = f(1)^{4042}
       \]
     - For \( n = 2 \):
       \[
       f(6) = f(1)^{2021} f(2)^{2021}
       \]

3. **Constant Function Hypothesis:**
   - Suppose \( f(k) = c \) for all \( k \). Substitute into the original equation:
     \[
     c = c^{4042}
     \]
   - The only positive integer solution to this equation is \( c = 1 \).

4. **Verification:**
   - Verify that \( f(k) = 1 \) satisfies the original equation:
     \[
     f(2m + 2n) = 1 \quad \text{and} \quad f(m)^{2021} f(n)^{2021} = 1^{2021} \cdot 1^{2021} = 1
     \]
   - Both sides are equal, confirming that \( f(k) = 1 \) is a solution.

5. **Uniqueness:**
   - To show that \( f(k) = 1 \) is the only solution, consider the necessity for \( f(m) f(n) \) to be constant for each \( t \geq 2 \) where \( m + n = t \). This implies \( f \) must be constant.
   - If \( f \) were not constant, the recursive relationships derived would lead to inconsistencies, as shown by the recursive nature of the equation.

Thus, the only function that satisfies the given equation is:

\[
\boxed{1}
\]

==> samples/ex1/student.txt <==
We are given the functional equation:

$$
f(2m + 2n) = f(m)^{2021} f(n)^{2021}
$$

for all $ m, n \in \mathbb{Z}_{>0} $, and we are to find all functions $ f : \mathbb{Z}_{>0} \to \mathbb{Z}_{>0} $ satisfying this.

---

### Step 1: Try simple functions

Let's try simple functions like constant functions, linear functions, or exponential functions.

#### Try: $ f(n) = c $, a constant.

If $ f(n) = c $, then:

$$
f(2m + 2n) = c = c^{2021} \cdot c^{2021} = c^{4042}
$$

This implies $ c = c^{4042} $, which is only true if $ c = 1 $, since $ c \in \mathbb{Z}_{>0} $.

So $ f(n) = 1 $ is a possible solution.

Check:

$$
f(2m + 2n) = 1, \quad f(m)^{2021} f(n)^{2021} = 1^{2021} \cdot 1^{2021} = 1
$$

So this satisfies the equation.

#### Try: $ f(n) = n^k $ for some exponent $ k \in \mathbb{Z} $.

Then:

$$
f(2m + 2n) = (2m + 2n)^k = (2(m + n))^k = 2^k (m + n)^k
$$

On the other hand:

$$
f(m)^{2021} f(n)^{2021} = (m^k)^{2021} (n^k)^{2021} = (mn)^{2021k}
$$

So the equation becomes:

$$
2^k (m + n)^k = (mn)^{2021k}
$$

This is not generally true for all $ m, n $. So $ f(n) = n^k $ is not a solution unless $ k = 0 $, which gives $ f(n) = 1 $.

---

### Step 2: Consider functional equations with exponents

We notice that the equation has a multiplicative structure. Let's try to analyze the form of $ f $.

Define:

$$
f(n) = g(n)^{2021}
$$

Then:

$$
f(2m + 2n) = g(2m + 2n)^{2021}
$$

On the other hand:

$$
f(m)^{2021} f(n)^{2021} = [g(m)^{2021}]^{2021} [g(n)^{2021}]^{2021} = g(m)^{2021^2} g(n)^{2021^2}
$$

So the equation becomes:

$$
g(2m + 2n)^{2021} = g(m)^{2021^2} g(n)^{2021^2}
$$

This is a functional equation for $ g $. It's similar in form to the original one, but with the exponent $ 2021^2 $ instead of $ 2021 $. So the structure is consistent.

We can iterate this and try to find a function $ g $ such that this holds.

---

### Step 3: Try $ g(n) = 1 $ for all $ n $

Then:

$$
g(2m + 2n) = 1, \quad g(m)^{2021^2} g(n)^{2021^2} = 1^{2021^2} \cdot 1^{2021^2} = 1
$$

So this works. Then:

$$
f(n) = g(n)^{2021} = 1^{2021} = 1
$$

Thus, $ f(n) = 1 $ is a solution.

---

### Step 4: Uniqueness

Suppose there is another function $ f $ satisfying the condition.

Suppose $ f(n) \neq 1 $ for some $ n $.

Let's try $ f(1) \neq 1 $. Then we can define $ f(2m + 2n) = f(m)^{2021} f(n)^{2021} $, which is a multiplicative function in $ m, n $, but not necessarily additive.

If we consider the form of the function, we can try to look for functions that are multiplicative or power functions.

Suppose $ f(n) = c^{\alpha(n)} $, with some function $ \alpha(n) $.

Then the equation becomes:

$$
f(2m + 2n) = c^{\alpha(2m + 2n)} = f(m)^{2021} f(n)^{2021} = (c^{\alpha(m)})^{2021} (c^{\alpha(n)})^{2021} = c^{2021\alpha(m) + 2021\alpha(n)}
$$

So:

$$
\alpha(2m + 2n) = 2021(\alpha(m) + \alpha(n))
$$

This is a recursive functional equation. It implies that $ \alpha(n) $ must be linear in the binary representation of $ n $. This is possible only if $ \alpha(n) = k \cdot \log_2 n $, which is not in $ \mathbb{Z}_{>0} $ unless $ k = 0 $.

So the only solution is:

$$
\alpha(n) = 0 \Rightarrow f(n) = 1
$$

---

### Final Answer:

$$
\boxed{f(n) = 1}
$$<|im_end|>

==> samples/ex2/critique.txt <==
### Summary
Step 1: Correct.
Step 2: Correct.
Step 3: Correct.
Step 4: Incorrect -- failed to consider non-negative constraints on x and y.
Step 5: Correct.

# Your solution has an error at Step 4. Below is your correct work, the corrected step, and the remainder of the solution.
# This is the correct part of your solution:
---
We are given the equation:

$$
2x + 3y = 763
$$

We are to find the number of **integer solutions** $(x, y)$ that satisfy this equation.

---

### Step 1: Express $x$ in terms of $y$

We solve the equation for $x$:

$$
2x = 763 - 3y
$$

$$
x = \frac{763 - 3y}{2}
$$

For $x$ to be an integer, the expression $763 - 3y$ must be even.

---

### Step 2: Determine conditions on $y$

We require:

$$
763 - 3y \text{ is even}
$$

Let's consider the parity (even or odd nature) of the numbers involved:

- $763$ is **odd**
- $3y$ is **odd** if $y$ is **odd**, and **even** if $y$ is **even**

So, odd minus odd = even  
odd minus even = odd

Therefore, for $763 - 3y$ to be **even**, $3y$ must be **odd**, which means $y$ must be **odd**.

---

### Step 3: Let $y = 2k + 1$, where $k$ is an integer

Substitute $y = 2k + 1$ into the equation:

$$
x = \frac{763 - 3(2k + 1)}{2}
$$

$$
x = \frac{763 - 6k - 3}{2}
$$

$$
x = \frac{760 - 6k}{2}
$$

$$
x = 380 - 3k
$$
---

# You made an error at Step 4. Here is the corrected step:
---
### Step 4: Find all integer values of $k$ such that $x$ and $y$ are non-negative integers

We need both \(x\) and \(y\) to be non-negative integers. 

For \(x = 380 - 3k \geq 0\):
\[
380 - 3k \geq 0 \implies k \leq \frac{380}{3} \approx 126.67 \implies k \leq 126
\]

For \(y = 2k + 1 \geq 0\):
\[
2k + 1 \geq 0 \implies k \geq -\frac{1}{2}
\]
Since \(k\) is an integer, the smallest possible \(k\) is \(0\).

Thus, \(k\) must satisfy \(0 \leq k \leq 126\).

---

# Continuing the solution from the corrected step:
---
### Step 5: Count the number of integer solutions

The integer values of \(k\) range from \(0\) to \(126\) inclusive. The number of integers in this range is:
\[
126 - 0 + 1 = 127
\]

Therefore, the number of non-negative integer solutions to the equation \(2x + 3y = 763\) is \(\boxed{127}\).

==> samples/ex2/problem.txt <==
How many solutions are there to the equation \(2x + 3y = 763\)?

==> samples/ex2/reference.txt <==
To determine the number of non-negative integer solutions to the equation \(2x + 3y = 763\), we proceed as follows:

1. **Check for the existence of solutions**: The greatest common divisor of 2 and 3 is 1, and since 1 divides 763, there exist integer solutions to the equation.

2. **Express \(x\) in terms of \(y\)**:
   \[
   x = \frac{763 - 3y}{2}
   \]
   For \(x\) to be an integer, \(763 - 3y\) must be even. Since 763 is odd, \(3y\) must also be odd, implying that \(y\) must be odd. Let \(y = 2k + 1\) where \(k\) is a non-negative integer.

3. **Substitute \(y = 2k + 1\) into the equation**:
   \[
   x = \frac{763 - 3(2k + 1)}{2} = \frac{763 - 6k - 3}{2} = \frac{760 - 6k}{2} = 380 - 3k
   \]

4. **Ensure \(x\) is non-negative**:
   \[
   380 - 3k \geq 0 \implies 380 \geq 3k \implies k \leq \frac{380}{3} \approx 126.67
   \]
   Since \(k\) must be an integer, \(k\) ranges from 0 to 126, inclusive.

5. **Count the number of possible values for \(k\)**:
   The number of integers from 0 to 126 is:
   \[
   126 - 0 + 1 = 127
   \]

Therefore, the number of non-negative integer solutions to the equation \(2x + 3y = 763\) is \(\boxed{127}\).

==> samples/ex2/student.txt <==
We are given the equation:

$$
2x + 3y = 763
$$

We are to find the number of **integer solutions** $(x, y)$ that satisfy this equation.

---

### Step 1: Express $x$ in terms of $y$

We solve the equation for $x$:

$$
2x = 763 - 3y
$$

$$
x = \frac{763 - 3y}{2}
$$

For $x$ to be an integer, the expression $763 - 3y$ must be even.

---

### Step 2: Determine conditions on $y$

We require:

$$
763 - 3y \text{ is even}
$$

Let's consider the parity (even or odd nature) of the numbers involved:

- $763$ is **odd**
- $3y$ is **odd** if $y$ is **odd**, and **even** if $y$ is **even**

So, odd minus odd = even  
odd minus even = odd

Therefore, for $763 - 3y$ to be **even**, $3y$ must be **odd**, which means $y$ must be **odd**.

---

### Step 3: Let $y = 2k + 1$, where $k$ is an integer

Substitute $y = 2k + 1$ into the equation:

$$
x = \frac{763 - 3(2k + 1)}{2}
$$

$$
x = \frac{763 - 6k - 3}{2}
$$

$$
x = \frac{760 - 6k}{2}
$$

$$
x = 380 - 3k
$$

---

### Step 4: Find all integer values of $k$ such that $x$ and $y$ are integers

We have:

$$
x = 380 - 3k
$$
$$
y = 2k + 1
$$

There are no restrictions on $k$, so $k$ can be any integer.

---

### Step 5: Count the number of integer solutions

Since $k$ can be any integer, there are **infinitely many integer solutions** to the equation.

---

### Final Answer:

$$
\boxed{\text{Infinitely many}}
$$<|im_end|>
